Public Access Defibrillator Deployment for Cardiac Arrests: A Learn-Then-Optimize Approach with SHAP-based Interpretable Analytics

Out-of-hospital cardiac arrest (OHCA) survival rates remain extremely low due to challenges in the timely accessibility of medical devices. Therefore, effective deployment of automated external defibrillators (AED) can significantly increase survival rates. Precise and interpretable predictions of OHCA occurrences provide a solid foundation for efficient and robust AED deployment optimization. This study develops a novel learn-then-optimize approach, integrating three key components: a machine learning prediction model, SHAP-based interpretable analytics, and a SHAP-guided integer programming (SIP) model. The machine learning model is trained utilizing only geographic data as inputs to overcome data availability obstacles, and its strong predictive performance validates the feasibility of interpretation. Furthermore, the SHAP model elaborates on the contribution of each geographic feature to the OHCA occurrences. Finally, an integer programming model is formulated for optimizing AED deployment, incorporating SHAP-weighted OHCA densities. Various numerical experiments are conducted across different settings. Based on comparative and sensitive analysis, the optimization effect of our approach is verified and valuable insights are derived to provide substantial support for theoretical extension and practical implementation.

==> readme.txt <==
WSC proceedings Latex style

The WSC proceedings style is updated each year. Please make sure that you are using the style for the current year.


The following files provide guidlines and examples for writing WSC papers:

-- writgd18.pdf: Guildlines on writing a good WSC paper. The paper strctily follows the WSC style. Authors are encoraged to read through this file before writing a WSC paper.
-- wscYYpaper.tex (YY the current year, short for 20YY): Examples and further instructions for writing a WSC paper. Authors are encoraged to use this file as the template for ther own paper.


Please DO NOT change the following files:

-- wscpaperproc.cls: the class file for a normal paper to appear in the proceedings
-- wscposterproc.cls: the class file for a poster abstract

-- wsc.bst: the bib entries formatting file
-- wsc.sty: the general setup for the proceedings (page sizes, etc ...) is defined in there - is used in the class files
-- wscsetup.sty: the "branding" file which contains the year and editor information - is used in wsc.sty

-- wscYYstyle.tex: a file containg the class and style files named above (YY the current year, short for 20YY)
